The distribution, kinematics and luminosities of extreme helium stars as probes of their origin and evolution

Hydrogen deficient stars include the cool R CrB variable (RCBs) and hydrogen-deficient carbon (HdCs) giants through extreme helium stars (EHes) to the very hot helium-rich subdwarfs (He-sdO and O(He) stars) and white dwarfs. With surfaces rich in helium, nitrogen and carbon, their origins have been identified with the merger of two white dwarfs. Using Gaia to focus on the EHes, we aim to identify progenitor populations and test the evolution models. Gaia DR3 measurements and ground-based radial velocities have been used to compute Galactic orbits using galpy. Each orbit has been classified by population; EHe stars are found in all of the thin disk, thick disk, halo and bulge, as are RCB, HdC and He-sdO stars. Spectral energy distributions were constructed for all EHes, to provide angular diameters, and hence radii and luminosities. The EHes fall into two luminosity groups divided at L ~ 2500 solar L. This supports theory for the origin of EHes, and is the strongest confirmation so far in terms of luminosity. The lower luminosity EHes correspond well with the post-merger evolution of a double helium white dwarf binary. Likewise, the higher luminosity EHes match the post-merger evolution of a carbon/oxygen plus helium white dwarf binary. In terms of parent populations, current models predict that double white dwarf mergers should occur in all Galactic populations, but favour mergers arising from recent star formation (i.e. thin disk), whereas the statistics favour an older epoch (i.e. thick disk).

==> mnras/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
